Securing Quantum Computations in the NISQ Era

Recent experimental achievements motivate an ever-growing interest from companies starting to feel the limitations of classical computing. Yet, in light of ongoing privacy scandals, the future availability of quantum computing through remotely accessible servers pose peculiar challenges: Clients with quantum-limited capabilities want their data and algorithms to remain hidden, while being able to verify that their computations are performed correctly. Research in blind and verifiable delegation of quantum computing attempts to address this question. However, available techniques suffer not only from high overheads but also from over-sensitivity: When running on noisy devices, imperfections trigger the same detection mechanisms as malicious attacks, resulting in perpetually aborted computations. Hence, while malicious quantum computers are rendered harmless by blind and verifiable protocols, inherent noise severely limits their usability. We address this problem with an efficient, robust, blind, verifiable scheme to delegate deterministic quantum computations with classical inputs and outputs. We show that: 1) a malicious Server can cheat at most with an exponentially small success probability; 2) in case of sufficiently small noise, the protocol succeeds with a probability exponentially close to 1; 3) the overhead is barely a polynomial number of repetitions of the initial computation interleaved with test runs requiring the same physical resources in terms of memory and gates; 4) the amount of tolerable noise, measured by the probability of failing a test run, can be as high as 25% for some computations and will be generally bounded by 12.5% when using a planar graph resource state. The key points are that security can be provided without universal computation graphs and that, in our setting, full fault-tolerance is not needed to amplify the confidence level exponentially close to 1.

==> _rsc/fig_decision_2.tikz <==
{\pgfkeys{/pgf/fpu/.try=false}%
\ifx\XFigwidth\undefined\dimen1=0pt\else\dimen1\XFigwidth\fi
\divide\dimen1 by 7993
\ifx\XFigheight\undefined\dimen3=0pt\else\dimen3\XFigheight\fi
\divide\dimen3 by 2455
\ifdim\dimen1=0pt\ifdim\dimen3=0pt\dimen1=4143sp\dimen3\dimen1
  \else\dimen1\dimen3\fi\else\ifdim\dimen3=0pt\dimen3\dimen1\fi\fi
\tikzpicture[x=+\dimen1, y=+\dimen3]
{\ifx\XFigu\undefined\catcode`\@11
\def\temp{\alloc@1\dimen\dimendef\insc@unt}\temp\XFigu\catcode`\@12\fi}
\XFigu4143sp
% Uncomment to scale line thicknesses with the same
% factor as width of the drawing.
%\pgfextractx\XFigu{\pgfqpointxy{1}{1}}
\ifdim\XFigu<0pt\XFigu-\XFigu\fi
\catcode`\@11
\pgfutil@ifundefined{pgf@pattern@name@xfigp0}{
% lines 30 degree left
\pgfdeclarepatternformonly{xfigp0}
{\pgfqpoint{-1bp}{-1bp}}{\pgfqpoint{9bp}{5bp}}{\pgfqpoint{8bp}{4bp}}
{	\pgfsetdash{}{0pt}\pgfsetlinewidth{0.45bp}
	\pgfpathqmoveto{-1bp}{4.5bp}\pgfpathqlineto{9bp}{-0.5bp}
	\pgfusepathqstroke
}
}{}
\pgfutil@ifundefined{pgf@pattern@name@xfigp3}{
% lines 45 degree left
\pgfdeclarepatternformonly{xfigp3}
{\pgfqpoint{-1bp}{-1bp}}{\pgfqpoint{9bp}{9bp}}{\pgfqpoint{8bp}{8bp}}
{	\pgfsetdash{}{0pt}\pgfsetlinewidth{0.45bp}
	\pgfpathqmoveto{-1bp}{9bp}\pgfpathqlineto{9bp}{-1bp}
	\pgfusepathqstroke
}
}{}
\pgfutil@ifundefined{pgf@pattern@name@xfigp4}{
% lines 45 degree right
\pgfdeclarepatternformonly{xfigp4}
{\pgfqpoint{-1bp}{-1bp}}{\pgfqpoint{9bp}{9bp}}{\pgfqpoint{8bp}{8bp}}
{	\pgfsetdash{}{0pt}\pgfsetlinewidth{0.45bp}
	\pgfpathqmoveto{-1bp}{-1bp}\pgfpathqlineto{9bp}{9bp}
	\pgfusepathqstroke
}
}{}
\catcode`\@12
\pgfdeclarearrow{
  name = xfiga1,
  parameters = {
    \the\pgfarrowlinewidth \the\pgfarrowlength \the\pgfarrowwidth\ifpgfarrowopen o\fi},
  defaults = {
	  line width=+7.5\XFigu, length=+120\XFigu, width=+60\XFigu},
  setup code = {
    % miter protrusion = thk * sqrt(wd^2 + (tipmv*len)^2) / (2 * wd)
    \dimen7 2.1\pgfarrowlength\pgfmathveclen{\the\dimen7}{\the\pgfarrowwidth}
    \dimen7 2\pgfarrowwidth\pgfmathdivide{\pgfmathresult}{\the\dimen7}
    \dimen7 \pgfmathresult\pgfarrowlinewidth
    \pgfarrowssettipend{+\dimen7}
    \pgfarrowssetbackend{+-\pgfarrowlength}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.45\pgfarrowlinewidth
    \pgfarrowssetlineend{+\dimen9}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetvisualbackend{+\dimen9}
    \pgfarrowshullpoint{+\dimen7}{+0pt}
    \pgfarrowsupperhullpoint{+-\pgfarrowlength}{+0.5\pgfarrowwidth}
    \pgfarrowssavethe\pgfarrowlinewidth
    \pgfarrowssavethe\pgfarrowlength
    \pgfarrowssavethe\pgfarrowwidth
  },
  drawing code = {\pgfsetdash{}{+0pt}
    \ifdim\pgfarrowlinewidth=\pgflinewidth\else\pgfsetlinewidth{+\pgfarrowlinewidth}\fi
    \pgfpathmoveto{\pgfqpoint{-\pgfarrowlength}{-0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{0pt}{0pt}}
    \pgfpathlineto{\pgfqpoint{-\pgfarrowlength}{0.5\pgfarrowwidth}}
    \pgfpathclose
    \ifpgfarrowopen\pgfusepathqstroke\else\pgfsetfillcolor{.}
	\ifdim\pgfarrowlinewidth>0pt\pgfusepathqfillstroke\else\pgfusepathqfill\fi\fi
  }
}
\clip(-15,-2305) rectangle (7978,150);
\tikzset{inner sep=+0pt, outer sep=+0pt}
\pgfsetlinewidth{+7.5\XFigu}
\pgfsetstrokecolor{black}
\draw (0,-1800) rectangle (900,-2025);
\draw (1350,-1800) rectangle (2250,-2025);
\draw (2880,-1800) rectangle (4680,-2025);
\draw (5130,-1800) rectangle (6930,-2025);
\draw (1665,-225) rectangle (4365,-450);
\draw (4365,-450) rectangle (2565,-225);
\pgfsetbeveljoin
\pgfsetarrows{[line width=7.5\XFigu, width=15\XFigu, length=30\XFigu]}
\pgfsetarrowsend{xfiga1}
\draw (1755,-45)--(1755,-48)--(1756,-53)--(1758,-61)--(1761,-71)--(1765,-82)--(1770,-91)
  --(1776,-99)--(1783,-106)--(1792,-112)--(1802,-116)--(1815,-120)--(1828,-123)
  --(1842,-125)--(1858,-127)--(1876,-129)--(1895,-131)--(1915,-133)--(1935,-135)
  --(1955,-137)--(1975,-139)--(1994,-141)--(2012,-143)--(2028,-145)--(2042,-147)
  --(2055,-150)--(2068,-154)--(2078,-158)--(2087,-164)--(2094,-171)--(2100,-179)
  --(2105,-188)--(2109,-199)--(2115,-225);
\draw (2655,-45)--(2655,-46)--(2656,-49)--(2658,-53)--(2661,-59)--(2666,-66)--(2671,-74)
  --(2678,-82)--(2686,-89)--(2696,-95)--(2706,-101)--(2719,-106)--(2733,-110)
  --(2749,-114)--(2768,-117)--(2790,-120)--(2808,-122)--(2827,-123)--(2848,-125)
  --(2870,-126)--(2894,-128)--(2919,-129)--(2945,-130)--(2973,-132)--(3002,-133)
  --(3031,-134)--(3060,-135)--(3089,-136)--(3118,-137)--(3147,-138)--(3175,-140)
  --(3201,-141)--(3226,-142)--(3250,-144)--(3272,-145)--(3293,-147)--(3312,-148)
  --(3330,-150)--(3352,-153)--(3371,-156)--(3387,-160)--(3401,-164)--(3414,-169)
  --(3424,-175)--(3434,-181)--(3442,-188)--(3449,-196)--(3454,-204)--(3459,-211)
  --(3465,-225);
\pgfsetfillcolor{black}
\pgftext[base,left,at=\pgfqpointxy{1620}{-675}] {\fontsize{8}{9.6}\usefont{T1}{ptm}{m}{n}$0$}
\pgftext[base,left,at=\pgfqpointxy{2520}{-675}] {\fontsize{8}{9.6}\usefont{T1}{ptm}{m}{n}$d$}
\pgftext[base,left,at=\pgfqpointxy{4230}{-675}] {\fontsize{8}{9.6}\usefont{T1}{ptm}{m}{n}$d+t=n$}
\pgftext[base,left,at=\pgfqpointxy{1665}{0}] {\fontsize{8}{9.6}\usefont{T1}{ptm}{m}{n}Comp. runs}
\pgftext[base,left,at=\pgfqpointxy{2565}{0}] {\fontsize{8}{9.6}\usefont{T1}{ptm}{m}{n}Test runs}
\pgfsetmiterjoin
\draw (0,-900) rectangle (900,-1125);
\draw (2880,-900) rectangle (4680,-1125);
\pgfsetfillpattern{xfigp4}{black}
\draw[pattern,preaction={fill=white}] (0,-1800) rectangle (225,-2025);
\draw[pattern,preaction={fill=white}] (1350,-1800) rectangle (1980,-2025);
\pgfsetfillpattern{xfigp0}{black}
\draw[pattern,preaction={fill=white}] (2880,-1800) rectangle (3150,-2025);
\pgfsetfillpattern{xfigp3}{black}
\draw[pattern,preaction={fill=white}] (3150,-2025) rectangle (3690,-1800);
\pgfsetfillpattern{xfigp0}{black}
\draw[pattern,preaction={fill=white}] (5130,-1800) rectangle (5670,-2025);
\pgfsetfillpattern{xfigp3}{black}
\draw[pattern,preaction={fill=white}] (5670,-2025) rectangle (6660,-1800);
\pgfsetdash{{+15\XFigu}{+45\XFigu}}{+15\XFigu}
\pgfsetarrows{[width=30\XFigu, length=45\XFigu]}
\draw (450,-1170)--(450,-1440);
\pgfsetbeveljoin
\draw (450,-1170)--(450,-1171)--(452,-1174)--(454,-1179)--(458,-1186)--(463,-1195)--(470,-1204)
  --(479,-1215)--(489,-1225)--(501,-1235)--(514,-1244)--(529,-1252)--(547,-1259)
  --(566,-1265)--(588,-1270)--(614,-1275)--(643,-1279)--(675,-1283)--(696,-1284)
  --(719,-1286)--(743,-1288)--(769,-1290)--(795,-1291)--(824,-1293)--(853,-1294)
  --(884,-1296)--(916,-1297)--(949,-1299)--(983,-1300)--(1018,-1301)--(1053,-1302)
  --(1089,-1304)--(1125,-1305)--(1161,-1306)--(1197,-1308)--(1232,-1309)--(1267,-1310)
  --(1301,-1311)--(1334,-1313)--(1366,-1314)--(1397,-1316)--(1426,-1317)--(1455,-1319)
  --(1481,-1320)--(1507,-1322)--(1531,-1324)--(1554,-1326)--(1575,-1328)--(1607,-1331)
  --(1636,-1335)--(1662,-1340)--(1684,-1345)--(1703,-1351)--(1721,-1358)--(1736,-1366)
  --(1749,-1375)--(1761,-1385)--(1771,-1395)--(1780,-1406)--(1787,-1415)--(1792,-1424)
  --(1800,-1440);
\draw (3780,-1170)--(3780,-1440);
\draw (3780,-1170)--(3781,-1171)--(3782,-1173)--(3785,-1177)--(3789,-1182)--(3796,-1189)
  --(3805,-1198)--(3816,-1206)--(3829,-1216)--(3845,-1225)--(3862,-1234)--(3882,-1242)
  --(3904,-1249)--(3929,-1256)--(3957,-1262)--(3988,-1267)--(4023,-1272)--(4062,-1276)
  --(4106,-1279)--(4155,-1283)--(4183,-1284)--(4212,-1286)--(4243,-1287)--(4275,-1288)
  --(4309,-1290)--(4344,-1291)--(4380,-1292)--(4418,-1293)--(4458,-1295)--(4498,-1296)
  --(4540,-1297)--(4583,-1298)--(4627,-1299)--(4672,-1300)--(4718,-1301)--(4764,-1302)
  --(4811,-1303)--(4858,-1304)--(4905,-1305)--(4952,-1306)--(4999,-1307)--(5046,-1308)
  --(5092,-1309)--(5138,-1310)--(5183,-1311)--(5227,-1312)--(5270,-1313)--(5312,-1314)
  --(5352,-1315)--(5392,-1317)--(5430,-1318)--(5466,-1319)--(5501,-1320)--(5535,-1322)
  --(5567,-1323)--(5598,-1324)--(5627,-1326)--(5655,-1328)--(5704,-1331)--(5748,-1334)
  --(5787,-1338)--(5822,-1343)--(5853,-1348)--(5881,-1354)--(5906,-1361)--(5928,-1368)
  --(5948,-1376)--(5965,-1385)--(5981,-1394)--(5994,-1404)--(6005,-1412)--(6014,-1421)
  --(6021,-1428)--(6030,-1440);
\pgfsetarrows{[width=15\XFigu, length=30\XFigu]}
\pgfsetdash{}{+0pt}
\draw (90,-1620)--(90,-1621)--(90,-1628)--(91,-1641)--(91,-1657)--(92,-1670)--(94,-1681)
  --(95,-1689)--(98,-1695)--(102,-1701)--(107,-1706)--(113,-1710)--(118,-1714)
  --(123,-1719)--(128,-1725)--(130,-1731)--(131,-1739)--(133,-1750)--(134,-1763)
  --(135,-1800);
\draw (1440,-1620)--(1440,-1621)--(1440,-1625)--(1442,-1633)--(1444,-1644)--(1446,-1657)
  --(1450,-1668)--(1455,-1677)--(1461,-1685)--(1468,-1690)--(1478,-1695)--(1487,-1698)
  --(1498,-1701)--(1510,-1703)--(1523,-1706)--(1538,-1708)--(1553,-1710)--(1567,-1712)
  --(1582,-1714)--(1595,-1717)--(1607,-1719)--(1618,-1722)--(1628,-1725)--(1637,-1730)
  --(1644,-1735)--(1650,-1743)--(1655,-1752)--(1659,-1763)--(1661,-1776)--(1665,-1800);
\draw (2970,-1620)--(2970,-1621)--(2970,-1628)--(2971,-1641)--(2971,-1657)--(2972,-1670)
  --(2974,-1681)--(2975,-1689)--(2978,-1695)--(2982,-1701)--(2987,-1706)--(2993,-1710)
  --(2998,-1714)--(3003,-1719)--(3008,-1725)--(3010,-1731)--(3011,-1739)--(3013,-1750)
  --(3014,-1763)--(3015,-1800);
\draw (3960,-1620)--(3960,-1622)--(3959,-1625)--(3957,-1631)--(3954,-1639)--(3950,-1648)
  --(3944,-1657)--(3938,-1665)--(3931,-1672)--(3922,-1678)--(3912,-1684)--(3900,-1688)
  --(3886,-1692)--(3870,-1695)--(3855,-1697)--(3839,-1699)--(3822,-1701)--(3803,-1703)
  --(3782,-1704)--(3760,-1706)--(3737,-1707)--(3714,-1709)--(3690,-1710)--(3666,-1711)
  --(3643,-1713)--(3620,-1714)--(3598,-1716)--(3577,-1717)--(3558,-1719)--(3541,-1721)
  --(3525,-1723)--(3510,-1725)--(3494,-1728)--(3480,-1732)--(3468,-1736)--(3458,-1742)
  --(3449,-1748)--(3442,-1755)--(3436,-1763)--(3430,-1772)--(3426,-1781)--(3420,-1800);
\draw (5220,-1620)--(5220,-1621)--(5220,-1628)--(5221,-1641)--(5221,-1657)--(5222,-1670)
  --(5224,-1681)--(5225,-1689)--(5228,-1695)--(5232,-1701)--(5237,-1706)--(5243,-1710)
  --(5248,-1714)--(5253,-1719)--(5258,-1725)--(5260,-1731)--(5261,-1739)--(5263,-1750)
  --(5264,-1763)--(5265,-1800);
\draw (6300,-1620)--(6300,-1621)--(6299,-1628)--(6298,-1641)--(6296,-1657)--(6293,-1670)
  --(6289,-1681)--(6284,-1689)--(6278,-1695)--(6269,-1700)--(6258,-1703)--(6246,-1707)
  --(6233,-1710)--(6219,-1713)--(6207,-1717)--(6196,-1720)--(6188,-1725)--(6181,-1731)
  --(6176,-1739)--(6172,-1750)--(6169,-1763)--(6165,-1800);
\pgfsetarrows{[width=30\XFigu]}
\pgfsetdash{{+15\XFigu}{+45\XFigu}}{+15\XFigu}
\draw (2160,-450)--(2160,-452)--(2158,-456)--(2156,-464)--(2153,-475)--(2148,-490)--(2141,-507)
  --(2133,-526)--(2123,-545)--(2111,-565)--(2097,-584)--(2082,-602)--(2065,-618)
  --(2047,-634)--(2026,-648)--(2002,-661)--(1975,-673)--(1946,-684)--(1912,-695)
  --(1875,-705)--(1853,-711)--(1829,-716)--(1804,-722)--(1777,-728)--(1748,-733)
  --(1718,-739)--(1685,-745)--(1650,-750)--(1612,-756)--(1572,-763)--(1528,-769)
  --(1482,-775)--(1433,-782)--(1381,-789)--(1326,-796)--(1269,-804)--(1209,-811)
  --(1146,-819)--(1082,-827)--(1017,-835)--(951,-842)--(886,-850)--(823,-857)
  --(762,-865)--(705,-871)--(653,-877)--(605,-883)--(565,-887)--(530,-891)--(503,-894)
  --(482,-896)--(450,-900);
\draw (3465,-495)--(3465,-496)--(3465,-501)--(3466,-512)--(3468,-530)--(3471,-552)--(3474,-575)
  --(3478,-597)--(3484,-617)--(3490,-635)--(3497,-652)--(3506,-667)--(3518,-683)
  --(3526,-693)--(3536,-704)--(3547,-715)--(3559,-727)--(3573,-740)--(3590,-754)
  --(3608,-769)--(3629,-786)--(3652,-803)--(3676,-822)--(3700,-840)--(3722,-857)
  --(3743,-872)--(3780,-900);
\pgfsetfillcolor{black}
\pgftext[base,left,at=\pgfqpointxy{90}{-2250}] {\fontsize{8}{9.6}\usefont{T1}{ptm}{m}{n}$Z<d/2$}
\pgftext[base,left,at=\pgfqpointxy{1440}{-2250}] {\fontsize{8}{9.6}\usefont{T1}{ptm}{m}{n}$Z \geq d/2$}
\pgftext[base,left,at=\pgfqpointxy{0}{-1575}] {\fontsize{8}{9.6}\usefont{T1}{ptm}{m}{n}Affected}
\pgftext[base,left,at=\pgfqpointxy{1350}{-1575}] {\fontsize{8}{9.6}\usefont{T1}{ptm}{m}{n}Affected}
\pgftext[base,left,at=\pgfqpointxy{3870}{-1575}] {\fontsize{8}{9.6}\usefont{T1}{ptm}{m}{n}Affected and passed}
\pgftext[base,left,at=\pgfqpointxy{3645}{-2250}] {\fontsize{8}{9.6}\usefont{T1}{ptm}{m}{n}$X$}
\pgftext[base,left,at=\pgfqpointxy{3015}{-2250}] {\fontsize{8}{9.6}\usefont{T1}{ptm}{m}{n}$Y<w$}
\pgftext[base,left,at=\pgfqpointxy{2790}{-1575}] {\fontsize{8}{9.6}\usefont{T1}{ptm}{m}{n}Affected and failed}
\pgftext[base,left,at=\pgfqpointxy{5535}{-2250}] {\fontsize{8}{9.6}\usefont{T1}{ptm}{m}{n}$Y \geq w$}
\pgftext[base,left,at=\pgfqpointxy{6615}{-2250}] {\fontsize{8}{9.6}\usefont{T1}{ptm}{m}{n}$X$}
\pgftext[base,left,at=\pgfqpointxy{5130}{-1575}] {\fontsize{8}{9.6}\usefont{T1}{ptm}{m}{n}Affected and failed}
\pgftext[base,left,at=\pgfqpointxy{6210}{-1575}] {\fontsize{8}{9.6}\usefont{T1}{ptm}{m}{n}Affected and passed}
\endtikzpicture}%


==> _rsc/fig_intuition.tikz <==
{\pgfkeys{/pgf/fpu/.try=false}%
\ifx\XFigwidth\undefined\dimen1=0pt\else\dimen1\XFigwidth\fi
\divide\dimen1 by 6325
\ifx\XFigheight\undefined\dimen3=0pt\else\dimen3\XFigheight\fi
\divide\dimen3 by 2166
\ifdim\dimen1=0pt\ifdim\dimen3=0pt\dimen1=4143sp\dimen3\dimen1
  \else\dimen1\dimen3\fi\else\ifdim\dimen3=0pt\dimen3\dimen1\fi\fi
\tikzpicture[x=+\dimen1, y=+\dimen3]
{\ifx\XFigu\undefined\catcode`\@11
\def\temp{\alloc@1\dimen\dimendef\insc@unt}\temp\XFigu\catcode`\@12\fi}
\XFigu4143sp
% Uncomment to scale line thicknesses with the same
% factor as width of the drawing.
%\pgfextractx\XFigu{\pgfqpointxy{1}{1}}
\ifdim\XFigu<0pt\XFigu-\XFigu\fi
\catcode`\@11
\pgfutil@ifundefined{pgf@pattern@name@xfigp0}{
% lines 30 degree left
\pgfdeclarepatternformonly{xfigp0}
{\pgfqpoint{-1bp}{-1bp}}{\pgfqpoint{9bp}{5bp}}{\pgfqpoint{8bp}{4bp}}
{	\pgfsetdash{}{0pt}\pgfsetlinewidth{0.45bp}
	\pgfpathqmoveto{-1bp}{4.5bp}\pgfpathqlineto{9bp}{-0.5bp}
	\pgfusepathqstroke
}
}{}
\pgfutil@ifundefined{pgf@pattern@name@xfigp3}{
% lines 45 degree left
\pgfdeclarepatternformonly{xfigp3}
{\pgfqpoint{-1bp}{-1bp}}{\pgfqpoint{9bp}{9bp}}{\pgfqpoint{8bp}{8bp}}
{	\pgfsetdash{}{0pt}\pgfsetlinewidth{0.45bp}
	\pgfpathqmoveto{-1bp}{9bp}\pgfpathqlineto{9bp}{-1bp}
	\pgfusepathqstroke
}
}{}
\catcode`\@12
\pgfdeclarearrow{
  name = xfiga1,
  parameters = {
    \the\pgfarrowlinewidth \the\pgfarrowlength \the\pgfarrowwidth\ifpgfarrowopen o\fi},
  defaults = {
	  line width=+7.5\XFigu, length=+120\XFigu, width=+60\XFigu},
  setup code = {
    % miter protrusion = thk * sqrt(wd^2 + (tipmv*len)^2) / (2 * wd)
    \dimen7 2.1\pgfarrowlength\pgfmathveclen{\the\dimen7}{\the\pgfarrowwidth}
    \dimen7 2\pgfarrowwidth\pgfmathdivide{\pgfmathresult}{\the\dimen7}
    \dimen7 \pgfmathresult\pgfarrowlinewidth
    \pgfarrowssettipend{+\dimen7}
    \pgfarrowssetbackend{+-\pgfarrowlength}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.45\pgfarrowlinewidth
    \pgfarrowssetlineend{+\dimen9}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetvisualbackend{+\dimen9}
    \pgfarrowshullpoint{+\dimen7}{+0pt}
    \pgfarrowsupperhullpoint{+-\pgfarrowlength}{+0.5\pgfarrowwidth}
    \pgfarrowssavethe\pgfarrowlinewidth
    \pgfarrowssavethe\pgfarrowlength
    \pgfarrowssavethe\pgfarrowwidth
  },
  drawing code = {\pgfsetdash{}{+0pt}
    \ifdim\pgfarrowlinewidth=\pgflinewidth\else\pgfsetlinewidth{+\pgfarrowlinewidth}\fi
    \pgfpathmoveto{\pgfqpoint{-\pgfarrowlength}{-0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{0pt}{0pt}}
    \pgfpathlineto{\pgfqpoint{-\pgfarrowlength}{0.5\pgfarrowwidth}}
    \pgfpathclose
    \ifpgfarrowopen\pgfusepathqstroke\else\pgfsetfillcolor{.}
	\ifdim\pgfarrowlinewidth>0pt\pgfusepathqfillstroke\else\pgfusepathqfill\fi\fi
  }
}
\clip(120,-2121) rectangle (6445,45);
\tikzset{inner sep=+0pt, outer sep=+0pt}
\pgfsetlinewidth{+7.5\XFigu}
\pgfsetstrokecolor{black}
\draw (180,-1260) rectangle (2880,-1485);
\pgfsetfillpattern{xfigp0}{black}
\draw[pattern,preaction={fill=white}] (180,-1260) rectangle (450,-1485);
\pgfsetfillpattern{xfigp3}{black}
\draw[pattern,preaction={fill=white}] (450,-1260) rectangle (1260,-1485);
\pgfsetdash{{+15\XFigu}{+45\XFigu}}{+15\XFigu}
\draw (1530,-1260)--(1530,-1575);
\pgfsetdash{}{+0pt}
\draw (2880,-1485)--(2880,-1575);
\draw (180,-1485)--(180,-1575);
\pgfsetdash{{+15\XFigu}{+45\XFigu}}{+15\XFigu}
\draw (518,-1260)--(518,-1575);
\pgfsetfillcolor{black}
\pgftext[base,left,at=\pgfqpointxy{135}{-1710}] {\fontsize{8}{9.6}\usefont{T1}{ptm}{m}{n}$0$}
\pgftext[base,left,at=\pgfqpointxy{2835}{-1710}] {\fontsize{8}{9.6}\usefont{T1}{ptm}{m}{n}$t$}
\pgftext[base,left,at=\pgfqpointxy{1485}{-1710}] {\fontsize{8}{9.6}\usefont{T1}{ptm}{m}{n}$t/2$}
\pgftext[base,left,at=\pgfqpointxy{450}{-1710}] {\fontsize{8}{9.6}\usefont{T1}{ptm}{m}{n}$t/(2k)$}
\pgfsetdash{}{+0pt}
\draw (3600,-1260) rectangle (6300,-1485);
\pgfsetfillpattern{xfigp3}{black}
\draw[pattern,preaction={fill=white}] (3600,-1260) rectangle (5400,-1485);
\pgfsetfillpattern{xfigp0}{black}
\draw[pattern,preaction={fill=white}] (3600,-1260) rectangle (4050,-1485);
\pgfsetdash{{+15\XFigu}{+45\XFigu}}{+15\XFigu}
\draw (4950,-1260)--(4950,-1575);
\pgfsetdash{}{+0pt}
\draw (3600,-1485)--(3600,-1575);
\draw (6300,-1485)--(6300,-1575);
\pgfsetdash{{+15\XFigu}{+45\XFigu}}{+15\XFigu}
\draw (3938,-1260)--(3938,-1575);
\pgfsetfillcolor{black}
\pgftext[base,left,at=\pgfqpointxy{3555}{-1710}] {\fontsize{8}{9.6}\usefont{T1}{ptm}{m}{n}$0$}
\pgftext[base,left,at=\pgfqpointxy{6255}{-1710}] {\fontsize{8}{9.6}\usefont{T1}{ptm}{m}{n}$t$}
\pgftext[base,left,at=\pgfqpointxy{3870}{-1710}] {\fontsize{8}{9.6}\usefont{T1}{ptm}{m}{n}$t/(2k)$}
\pgftext[base,left,at=\pgfqpointxy{4905}{-1710}] {\fontsize{8}{9.6}\usefont{T1}{ptm}{m}{n}$t/2$}
\pgfsetdash{}{+0pt}
\draw (1890,-135) rectangle (4590,-360);
\pgfsetbeveljoin
\pgfsetarrows{[line width=7.5\XFigu, width=30\XFigu, length=45\XFigu]}
\pgfsetarrowsend{xfiga1}
\pgfsetdash{{+15\XFigu}{+45\XFigu}}{+15\XFigu}
\draw (3240,-450)--(3240,-453)--(3239,-458)--(3237,-468)--(3234,-483)--(3230,-501)--(3225,-523)
  --(3219,-547)--(3211,-572)--(3201,-597)--(3191,-620)--(3179,-642)--(3165,-661)
  --(3150,-679)--(3134,-695)--(3115,-709)--(3094,-721)--(3071,-732)--(3044,-741)
  --(3015,-750)--(2994,-755)--(2971,-760)--(2947,-765)--(2921,-770)--(2894,-774)
  --(2866,-778)--(2836,-782)--(2805,-786)--(2772,-789)--(2738,-793)--(2703,-797)
  --(2668,-800)--(2631,-803)--(2594,-807)--(2557,-810)--(2519,-813)--(2481,-817)
  --(2444,-820)--(2407,-823)--(2370,-827)--(2334,-831)--(2299,-834)--(2264,-838)
  --(2231,-842)--(2199,-846)--(2168,-850)--(2138,-855)--(2109,-860)--(2082,-865)
  --(2055,-870)--(2023,-877)--(1993,-885)--(1963,-894)--(1935,-903)--(1908,-914)
  --(1881,-925)--(1854,-938)--(1827,-953)--(1799,-968)--(1772,-985)--(1744,-1004)
  --(1715,-1023)--(1687,-1044)--(1660,-1064)--(1633,-1085)--(1609,-1104)--(1587,-1122)
  --(1568,-1137)--(1554,-1150)--(1530,-1170);
\draw (3240,-450)--(3240,-453)--(3241,-458)--(3243,-468)--(3246,-483)--(3250,-501)--(3255,-523)
  --(3261,-547)--(3269,-572)--(3279,-597)--(3289,-620)--(3301,-642)--(3315,-661)
  --(3330,-679)--(3346,-695)--(3365,-709)--(3386,-721)--(3409,-732)--(3436,-741)
  --(3465,-750)--(3486,-755)--(3509,-760)--(3533,-765)--(3559,-770)--(3586,-774)
  --(3614,-778)--(3644,-782)--(3675,-786)--(3708,-789)--(3742,-793)--(3777,-797)
  --(3812,-800)--(3849,-803)--(3886,-807)--(3923,-810)--(3961,-813)--(3999,-817)
  --(4036,-820)--(4073,-823)--(4110,-827)--(4146,-831)--(4181,-834)--(4216,-838)
  --(4249,-842)--(4281,-846)--(4312,-850)--(4342,-855)--(4371,-860)--(4398,-865)
  --(4425,-870)--(4457,-877)--(4487,-885)--(4517,-894)--(4545,-903)--(4572,-914)
  --(4599,-925)--(4626,-938)--(4653,-953)--(4681,-968)--(4708,-985)--(4736,-1004)
  --(4765,-1023)--(4793,-1044)--(4820,-1064)--(4847,-1085)--(4871,-1104)--(4893,-1122)
  --(4912,-1137)--(4926,-1150)--(4950,-1170);
\pgfsetdash{}{+0pt}
\draw (3195,-1125)--(3198,-1127)--(3205,-1131)--(3215,-1137)--(3228,-1143)--(3241,-1149)
  --(3256,-1154)--(3273,-1157)--(3292,-1160)--(3315,-1163)--(3329,-1164)--(3345,-1165)
  --(3362,-1166)--(3381,-1166)--(3400,-1167)--(3421,-1168)--(3443,-1169)--(3466,-1170)
  --(3489,-1171)--(3512,-1172)--(3534,-1173)--(3556,-1175)--(3578,-1176)--(3598,-1177)
  --(3617,-1179)--(3635,-1181)--(3652,-1183)--(3668,-1185)--(3689,-1189)--(3708,-1193)
  --(3725,-1199)--(3742,-1206)--(3758,-1214)--(3774,-1223)--(3790,-1234)--(3825,-1260);
\draw (5850,-1125)--(5848,-1126)--(5843,-1129)--(5835,-1133)--(5825,-1138)--(5812,-1143)
  --(5798,-1148)--(5783,-1152)--(5766,-1156)--(5747,-1158)--(5726,-1161)--(5700,-1163)
  --(5683,-1163)--(5664,-1164)--(5644,-1165)--(5622,-1166)--(5599,-1167)--(5574,-1168)
  --(5548,-1168)--(5522,-1169)--(5494,-1170)--(5466,-1171)--(5439,-1172)--(5411,-1173)
  --(5384,-1174)--(5358,-1175)--(5333,-1177)--(5309,-1178)--(5286,-1180)--(5265,-1181)
  --(5246,-1183)--(5228,-1185)--(5204,-1188)--(5183,-1192)--(5163,-1196)--(5145,-1202)
  --(5128,-1208)--(5112,-1215)--(5096,-1223)--(5081,-1232)--(5067,-1241)--(5040,-1260);
\pgftext[base,left,at=\pgfqpointxy{1845}{-585}] {\fontsize{8}{9.6}\usefont{T1}{ptm}{m}{n}$0$}
\pgftext[base,left,at=\pgfqpointxy{4545}{-585}] {\fontsize{8}{9.6}\usefont{T1}{ptm}{m}{n}$t$}
\pgftext[base,left,at=\pgfqpointxy{1935}{-45}] {\fontsize{8}{9.6}\usefont{T1}{ptm}{m}{n}Test runs}
\pgftext[base,left,at=\pgfqpointxy{180}{-900}] {\fontsize{8}{9.6}\usefont{T1}{ptm}{m}{n}Less than half runs attacked}
\pgftext[base,left,at=\pgfqpointxy{4770}{-900}] {\fontsize{8}{9.6}\usefont{T1}{ptm}{m}{n}More than half runs attacked}
\pgftext[base,left,at=\pgfqpointxy{180}{-2070}] {\fontsize{8}{9.6}\usefont{T1}{ptm}{m}{n}Cannot affect enough comp. runs }
\pgftext[base,left,at=\pgfqpointxy{3600}{-2070}] {\fontsize{8}{9.6}\usefont{T1}{ptm}{m}{n}Possibly affects enough comp. runs }
\pgftext[base,left,at=\pgfqpointxy{5400}{-1080}] {\fontsize{8}{9.6}\usefont{T1}{ptm}{m}{n}Affected and passed}
\pgftext[base,left,at=\pgfqpointxy{2700}{-1080}] {\fontsize{8}{9.6}\usefont{T1}{ptm}{m}{n}Affected and failed}
\endtikzpicture}%

